Verifying OpenJDK's LinkedList using KeY

As a particular case study of the formal verification of state-of-the-art, real software, we discuss the specification and verification of a corrected version of the implementation of a linked list as provided by the Java Collection framework. Keywords: Java, standard library, deductive verification, KeY, Java Modeling Language, case study, bug

==> snippets/acyclic.txt <==
\forall int j;
   \forall int i;
     (   0 <= i & i < j & j < self.nodeList.length
      -> !  (java.util.BoundedLinkedList.Node)(self.nodeList[i])
          = (java.util.BoundedLinkedList.Node)(self.nodeList[j]))

==> snippets/acyclic_clear.txt <==
\forall int j;
   \forall int i;
     (   index_1_0 <= i & i < j & j <
         self.nodeList@anon_heap_LOOP.length
      -> !  (java.util.BoundedLinkedList.Node)
            (self.nodeList@anon_heap_LOOP[i])
          = (java.util.BoundedLinkedList.Node)
            (self.nodeList@anon_heap_LOOP[j]))

==> snippets/acyclic_clear_unrolled.txt <==
...
index_1_0 <= i_5 & i_5 < j_0 &
j_0 < self.nodeList@anon_heap_LOOP.length
==>
 -> ! (java.util.BoundedLinkedList.Node)
       (self.nodeList@anon_heap_LOOP[i_5])
    = (java.util.BoundedLinkedList.Node)
       (self.nodeList@anon_heap_LOOP[j_0])

==> snippets/base.txt <==
self.nodeList[j] = self.nodeList[j-(j-i)] = self.nodeList[i])

==> snippets/clear_null_1.txt <==
i_6 < 1 + index_1_0,
i_6 > -1,
...
1 + index_1_0 >= 0,
self.nodeList.length >= 1 + index_1_0,
...
\forall int i;
 (   i >= 0 & 1 + index_1_0 * -1 + i <= 0
  ->   (java.util.BoundedLinkedList.Node)self.nodeList[i].prev
        @heap[anon(allLocs,
         anon_heap_LOOP<<anonHeapFunction>>)] = null
     & (java.util.BoundedLinkedList.Node)self.nodeList[i].item
        @heap[anon(allLocs,
         anon_heap_LOOP<<anonHeapFunction>>)] = null
     & (java.util.BoundedLinkedList.Node)self.nodeList[i].next
        @heap[anon(allLocs,
        anon_heap_LOOP<<anonHeapFunction>>)] = null),
...
==>
...
  \if (self.nodeList[index_1_0] =
   (java.util.BoundedLinkedList.Node)self.nodeList[i_6])
  \then ((java.util.BoundedLinkedList.Node)(null))
  \else ((java.util.BoundedLinkedList.Node)
   self.nodeList[i_6].prev@anon_heap_LOOP<<anonHeapFunction>>)
   = null &
& \if(self.nodeList[index_1_0] =
   (java.util.BoundedLinkedList.Node)self.nodeList[i_6])
  \then ((java.lang.Object)(null))
  \else ((java.util.BoundedLinkedList.Node)
   self.nodeList[i_6].item@anon_heap_LOOP<<anonHeapFunction>>)
   = null
& \if (self.nodeList[index_1_0] = 
   (java.util.BoundedLinkedList.Node)self.nodeList[i_6])
  \then ((java.util.BoundedLinkedList.Node)(null))
  \else ((java.util.BoundedLinkedList.Node)
   self.nodeList[i_6].next@anon_heap_LOOP<<anonHeapFunction>>)
   = null

==> snippets/closing.txt <==
self.nodeList[self.nodeList.length - 1 - (j_0 - i_5) + 1] = null

==> snippets/contradict2_acyclic.txt <==
\forall int k;
  (   j_0 <= k & k < self.nodeList@anon_heap_LOOP.length
   ->   (java.util.BoundedLinkedList.Node)
         (self.nodeList@anon_heap_LOOP[k])
      = (java.util.BoundedLinkedList.Node)
         (self.nodeList@anon_heap_LOOP[k - (j_0 - i_5)]))

==> snippets/contradict2_acyclic_inductionsteps.txt <==
<Base>: k = j: self.theList[j] = self.theList[j-(j-i)] = self.theList[i]).
Step: self.theList[k+1] = self.theList[k].next = self.theList[j-(j-i)].next = self.theList[j-(j-i)+1]

==> snippets/cyclic_clear.txt <==
\exists int j;
   \exists int i;
     (   index_1_0 <= i & i < j & j <
         self.nodeList@anon_heap_LOOP.length
      ->    (java.util.BoundedLinkedList.Node)
            (self.nodeList@anon_heap_LOOP[i])
          = (java.util.BoundedLinkedList.Node)
            (self.nodeList@anon_heap_LOOP[j]))

==> snippets/step.txt <==
self.theList[k+1] = self.theList[k].next = self.theList[j-(j-i)].next = self.theList[j-(j-i)+1] (here the conjunct at line 8 of the invariant is used).

==> snippets/terminal_output.txt <==
List, size: -2147483648, cached elements: 2147483648
linkedList.get(0) = java.lang.IndexOutOfBoundsException: Index: 0, Size: -2147483648
        at java.util.LinkedList.checkElementIndex(LinkedList.java:555)
        at java.util.LinkedList.get(LinkedList.java:476)
        at Test.main(Test.java:27)
java.lang.NegativeArraySizeException
        at java.util.LinkedList.toArray(LinkedList.java:1050) ...
        at Test.main(Test.java:33)Collections.sort(linkedList) ...
java.lang.NegativeArraySizeException
        at java.util.LinkedList.toArray(LinkedList.java:1050)
        at java.util.List.sort(List.java:477)
        at java.util.Collections.sort(Collections.java:141) ...
...
List, size: 0, cached elements: 4294967296
linkedList.indexOf(4294967296) = -1
linkedList.contains(4294967296) = false

==> snippets/testcase1_output.txt <==
letSizeOverflow();
System.out.println("linkedList.size() = " + linkedList.size() + ", actual: " + count);
// linkedList.size() = -2147483648, actual: 2147483648

==> snippets/testcase2_output.txt <==
letSizeOverflow();
System.out.println(linkedList.get(0));
// Exception in thread "main" IndexOutOfBoundsException: Index: 0, Size: -2147483648
//        at java.util.LinkedList.checkElementIndex(LinkedList.java:555) ...

==> snippets/testcase3_output.txt <==
letSizeOverflow();
Collections.sort(linkedList);
// Exception in thread "main" NegativeArraySizeException
//        at java.util.LinkedList.toArray(LinkedList.java:1050)...

==> snippets/testcase4_output.txt <==
addElementsUntilSizeIs0();
String last;
System.out.println("linkedList.getLast() = " + (last = linkedList.getLast()));
// linkedList.getLast() = This is the last element
System.out.println("linkedList.indexOf(" + last + ") = " + linkedList.indexOf(last));
// linkedList.indexOf(This is the last element) = -1

==> snippets/testcase5_output.txt <==
addElementsUntilSizeIs0();
String last;
System.out.println("linkedList.getLast() = " + (last = linkedList.getLast()));
// linkedList.getLast() = This is the last element
System.out.println("linkedList.contains(" + last + ") = " linkedList.contains(last));
// linkedList.contains(This is the last element) = false

==> testcases/jdk_version_on_super_computer.txt <==
ubuntu@packer-Ubuntu-18:~$ java -version
java version "1.8.0_201"
Java(TM) SE Runtime Environment (build 1.8.0_201-b09)
Java HotSpot(TM) 64-Bit Server VM (build 25.201-b09, mixed mode)


==> testcases/testcases.txt <==
testcases 1,2 en 3
==================
VM met 68 GB geheugen

java -Xms65G -Xmx65G -Xloggc:TestCase1_65G_OOP_gc.log -XX:ObjectAlignmentInBytes=32 -XX:+PrintClassHistogramBeforeFullGC -XX:+PrintGC -XX:+PrintGCDateStamps -XX:+PrintGCDetails -XX:+PrintGCTimeStamps  -XX:+UseCompressedClassPointers -XX:+UseCompressedOops -XX:+UseG1GC TestCase1
java -Xms65G -Xmx65G -Xloggc:TestCase2_65G_OOP_gc.log -XX:ObjectAlignmentInBytes=32 -XX:+PrintClassHistogramBeforeFullGC -XX:+PrintGC -XX:+PrintGCDateStamps -XX:+PrintGCDetails -XX:+PrintGCTimeStamps  -XX:+UseCompressedClassPointers -XX:+UseCompressedOops -XX:+UseG1GC TestCase2
java -Xms65G -Xmx65G -Xloggc:TestCase3_65G_OOP_gc.log -XX:ObjectAlignmentInBytes=32 -XX:+PrintClassHistogramBeforeFullGC -XX:+PrintGC -XX:+PrintGCDateStamps -XX:+PrintGCDetails -XX:+PrintGCTimeStamps  -XX:+UseCompressedClassPointers -XX:+UseCompressedOops -XX:+UseG1GC TestCase3

testcases 4 en 5
================
VM met 172 GB geheugen

java -Xms167G -Xmx167G -Xloggc:TestCase4_167G_OOP_gc.log -XX:+PrintClassHistogramBeforeFullGC -XX:+PrintGC -XX:+PrintGCDateStamps -XX:+PrintGCDetails -XX:+PrintGCTimeStamps TestCase4
java -Xms167G -Xmx167G -Xloggc:TestCase5_167G_OOP_gc.log -XX:+PrintClassHistogramBeforeFullGC -XX:+PrintGC -XX:+PrintGCDateStamps -XX:+PrintGCDetails -XX:+PrintGCTimeStamps TestCase5

ubuntu@packer-Ubuntu-18:~/testcases$ ./testcase1.sh
==========================
TestCase1
==========================
Size          (Total Memory    Free Memory     Max Memory      Time               )
0,000,000,000 (069,793,218,560 069,759,664,192 069,793,218,560 2019/10/20 20:19:43)
0,214,748,365 (069,793,218,560 062,914,557,984 069,793,218,560 2019/10/20 20:20:13)
0,429,496,730 (069,793,218,560 056,035,899,424 069,793,218,560 2019/10/20 20:20:41)
0,644,245,095 (069,793,218,560 049,174,020,096 069,793,218,560 2019/10/20 20:21:09)
0,858,993,460 (069,793,218,560 042,295,361,536 069,793,218,560 2019/10/20 20:21:40)
1,073,741,825 (069,793,218,560 035,416,702,976 069,793,218,560 2019/10/20 20:22:19)
1,288,490,190 (069,793,218,560 028,554,819,616 069,793,218,560 2019/10/20 20:22:49)
1,503,238,555 (069,793,218,560 021,676,161,056 069,793,218,560 2019/10/20 20:23:20)
1,717,986,920 (069,793,218,560 014,797,502,496 069,793,218,560 2019/10/20 20:23:51)
1,932,735,285 (069,793,218,560 007,935,623,168 069,793,218,560 2019/10/20 20:24:37)
-2,147,483,648 (069,793,218,560 001,040,187,392 069,793,218,560 2019/10/20 20:25:14)
linkedList.size() = -2147483648, cached elements: 2147483648
ubuntu@packer-Ubuntu-18:~/testcases$ ./testcase2.sh
==========================
TestCase2
==========================
Size          (Total Memory    Free Memory     Max Memory      Time               )
0,000,000,000 (069,793,218,560 069,759,664,192 069,793,218,560 2019/10/20 20:27:35)
0,214,748,365 (069,793,218,560 062,914,557,984 069,793,218,560 2019/10/20 20:27:55)
0,429,496,730 (069,793,218,560 056,035,899,424 069,793,218,560 2019/10/20 20:28:18)
0,644,245,095 (069,793,218,560 049,174,020,096 069,793,218,560 2019/10/20 20:28:45)
0,858,993,460 (069,793,218,560 042,295,361,536 069,793,218,560 2019/10/20 20:29:06)
1,073,741,825 (069,793,218,560 035,416,702,976 069,793,218,560 2019/10/20 20:29:34)
1,288,490,190 (069,793,218,560 028,554,819,616 069,793,218,560 2019/10/20 20:29:57)
1,503,238,555 (069,793,218,560 021,676,161,056 069,793,218,560 2019/10/20 20:30:21)
1,717,986,920 (069,793,218,560 014,797,502,496 069,793,218,560 2019/10/20 20:30:44)
1,932,735,285 (069,793,218,560 007,935,623,168 069,793,218,560 2019/10/20 20:31:23)
-2,147,483,648 (069,793,218,560 001,040,187,392 069,793,218,560 2019/10/20 20:32:01)
linkedList.get(0) = Exception in thread "main" java.lang.IndexOutOfBoundsException: Index: 0, Size: -2147483648
        at java.util.LinkedList.checkElementIndex(LinkedList.java:555)
        at java.util.LinkedList.get(LinkedList.java:476)
        at Helper.testcase2(Helper.java:30)
        at TestCase2.main(TestCase2.java:4)
ubuntu@packer-Ubuntu-18:~/testcases$ ./testcase3.sh
==========================
TestCase3
==========================
Size          (Total Memory    Free Memory     Max Memory      Time               )
0,000,000,000 (069,793,218,560 069,759,664,192 069,793,218,560 2019/10/20 20:33:55)
0,214,748,365 (069,793,218,560 062,914,557,984 069,793,218,560 2019/10/20 20:34:19)
0,429,496,730 (069,793,218,560 056,035,899,424 069,793,218,560 2019/10/20 20:34:41)
0,644,245,095 (069,793,218,560 049,174,020,096 069,793,218,560 2019/10/20 20:35:05)
0,858,993,460 (069,793,218,560 042,295,361,536 069,793,218,560 2019/10/20 20:35:25)
1,073,741,825 (069,793,218,560 035,416,702,976 069,793,218,560 2019/10/20 20:36:04)
1,288,490,190 (069,793,218,560 028,554,819,616 069,793,218,560 2019/10/20 20:36:33)
1,503,238,555 (069,793,218,560 021,676,161,056 069,793,218,560 2019/10/20 20:36:57)
1,717,986,920 (069,793,218,560 014,797,502,496 069,793,218,560 2019/10/20 20:37:20)
1,932,735,285 (069,793,218,560 007,935,623,168 069,793,218,560 2019/10/20 20:37:59)
-2,147,483,648 (069,793,218,560 001,040,187,392 069,793,218,560 2019/10/20 20:38:32)
Collections.sort(linkedList) ...
Exception in thread "main" java.lang.NegativeArraySizeException
        at java.util.LinkedList.toArray(LinkedList.java:1050)
        at java.util.List.sort(List.java:477)
        at java.util.Collections.sort(Collections.java:141)
        at Helper.testcase3(Helper.java:37)
        at TestCase3.main(TestCase3.java:4)
ubuntu@packer-Ubuntu-18:~/testcases$

ubuntu@packer-Ubuntu-18:~/testcases$ ./testcase4.sh
==========================
TestCase4
==========================
Size          (Total Memory    Free Memory     Max Memory      Time               )
0,000,000,000 (173,337,739,264 171,425,047,464 173,337,739,264 2019/10/20 19:49:38)
0,214,748,365 (173,337,739,264 163,774,280,168 173,337,739,264 2019/10/20 19:49:44)
0,429,496,730 (173,337,739,264 155,167,166,960 173,337,739,264 2019/10/20 19:49:50)
0,644,245,095 (173,337,739,264 146,560,053,752 173,337,739,264 2019/10/20 19:49:57)
0,858,993,460 (173,337,739,264 137,952,940,544 173,337,739,264 2019/10/20 19:50:03)
1,073,741,825 (173,337,739,264 129,345,827,336 173,337,739,264 2019/10/20 19:50:09)
1,288,490,190 (173,337,739,264 121,745,123,144 173,337,739,264 2019/10/20 19:51:52)
1,503,238,555 (173,337,739,264 112,277,299,064 173,337,739,264 2019/10/20 19:51:54)
1,717,986,920 (173,337,739,264 103,756,257,392 173,337,739,264 2019/10/20 19:51:56)
1,932,735,285 (173,337,739,264 095,235,215,720 173,337,739,264 2019/10/20 19:51:57)
2,147,483,647 (173,337,739,264 086,714,174,048 173,337,739,264 2019/10/20 19:51:59)
-2,147,483,648 (173,337,739,264 086,714,174,048 173,337,739,264 2019/10/20 19:51:59)
-1,932,735,285 (173,337,739,264 078,661,741,400 173,337,739,264 2019/10/20 19:52:01)
-1,717,986,920 (173,337,739,264 070,110,607,816 173,337,739,264 2019/10/20 19:53:21)
-1,503,238,555 (173,337,739,264 061,559,441,632 173,337,739,264 2019/10/20 19:53:23)
-1,288,490,190 (173,337,739,264 053,008,275,448 173,337,739,264 2019/10/20 19:53:24)
-1,073,741,825 (173,337,739,264 044,457,109,264 173,337,739,264 2019/10/20 19:53:26)
-0,858,993,460 (173,337,739,264 034,955,813,504 173,337,739,264 2019/10/20 19:53:28)
-0,644,245,095 (173,337,739,264 027,035,282,696 173,337,739,264 2019/10/20 19:58:22)
-0,429,496,730 (173,337,739,264 018,464,534,312 173,337,739,264 2019/10/20 19:58:23)
-0,214,748,365 (173,337,739,264 009,893,785,928 173,337,739,264 2019/10/20 19:58:25)
0,000,000,000 (173,337,739,264 001,537,618,064 173,337,739,264 2019/10/20 19:58:44)
0,000,000,000 (173,337,739,264 001,537,613,824 173,337,739,264 2019/10/20 19:58:44)
linkedList.getLast() = This is the last element
linkedList.indexOf(This is the last element) = -1
ubuntu@packer-Ubuntu-18:~/testcases$ ./testcase5.sh
==========================
TestCase5
==========================
Size          (Total Memory    Free Memory     Max Memory      Time               )
0,000,000,000 (173,337,739,264 171,425,047,464 173,337,739,264 2019/10/20 20:00:02)
0,214,748,365 (173,337,739,264 163,774,280,168 173,337,739,264 2019/10/20 20:00:08)
0,429,496,730 (173,337,739,264 155,167,166,960 173,337,739,264 2019/10/20 20:00:13)
0,644,245,095 (173,337,739,264 146,560,053,752 173,337,739,264 2019/10/20 20:00:26)
0,858,993,460 (173,337,739,264 137,952,940,544 173,337,739,264 2019/10/20 20:00:32)
1,073,741,825 (173,337,739,264 129,345,827,336 173,337,739,264 2019/10/20 20:00:38)
1,288,490,190 (173,337,739,264 121,745,123,064 173,337,739,264 2019/10/20 20:01:55)
1,503,238,555 (173,337,739,264 112,277,298,984 173,337,739,264 2019/10/20 20:02:03)
1,717,986,920 (173,337,739,264 103,756,257,312 173,337,739,264 2019/10/20 20:02:05)
1,932,735,285 (173,337,739,264 095,235,215,640 173,337,739,264 2019/10/20 20:02:06)
2,147,483,647 (173,337,739,264 086,714,173,968 173,337,739,264 2019/10/20 20:02:08)
-2,147,483,648 (173,337,739,264 086,714,173,968 173,337,739,264 2019/10/20 20:02:08)
-1,932,735,285 (173,337,739,264 078,661,741,320 173,337,739,264 2019/10/20 20:02:09)
-1,717,986,920 (173,337,739,264 070,110,607,736 173,337,739,264 2019/10/20 20:03:38)
-1,503,238,555 (173,337,739,264 061,559,441,552 173,337,739,264 2019/10/20 20:03:39)
-1,288,490,190 (173,337,739,264 053,008,275,368 173,337,739,264 2019/10/20 20:03:41)
-1,073,741,825 (173,337,739,264 044,457,109,184 173,337,739,264 2019/10/20 20:03:43)
-0,858,993,460 (173,337,739,264 034,955,813,424 173,337,739,264 2019/10/20 20:03:44)
-0,644,245,095 (173,337,739,264 027,035,282,616 173,337,739,264 2019/10/20 20:08:18)
-0,429,496,730 (173,337,739,264 018,464,534,232 173,337,739,264 2019/10/20 20:08:20)
-0,214,748,365 (173,337,739,264 009,893,785,848 173,337,739,264 2019/10/20 20:08:21)
0,000,000,000 (173,337,739,264 001,537,618,064 173,337,739,264 2019/10/20 20:08:39)
0,000,000,000 (173,337,739,264 001,537,613,824 173,337,739,264 2019/10/20 20:08:39)
linkedList.getLast() = This is the last element
linkedList.contains(This is the last element) = false
